Multi-band Optical and Near-infrared Properties of Faint Submillimeter Galaxies with Serendipitous ALMA Detections

We present a catalog of 26 faint submillimeter galaxies (SMGs) in the XMM-LSS field identified by cross-matching serendipitously detected sources in archival ALMA Band 6 and 7 data with multi-band near-infrared (NIR) and optical data from the Spitzer Extragalactic Representative Volume Survey, the VISTA Deep Extragalactic Survey, the Canada-France-Hawaii Telescope Legacy Large Survey, and the Hyper Suprime-Cam Subaru Strategic Program. Of the 26 SMGs in our sample, 15 are identified here for the first time. The majority of the sources in our sample (16/26) have faint submm fluxes ($0.1\,{\rm mJy} < S_{\rm 1\,mm} < 1\,{\rm mJy}$). In addition to the 26 SMGs with multi-band optical and NIR detections, there are 60 highly-reliable ($>5\sigma$) ALMA sources with no counterpart in any other band down to an IRAC [4.5] $AB$ magnitude of $\approx 23.7$. To further characterize the 26 galaxies with both ALMA and optical/NIR counterparts, we provide 13-band forced photometry for the entire catalog using the Tractor and calculate photometric redshifts and rest-frame colors. The median redshift of our sample is $\langle z \rangle = 2.66$. We find that our sample galaxies have bluer colors compared to bright SMGs, and the UVJ color plot indicates that their colors are consistent with main sequence star-forming galaxies. Our results provide new insights into the nature of the faint population of SMGs, and also highlight opportunities for galaxy evolution studies based on archival ALMA data.

==> Notes.txt <==
\section{Observations}
{\bf [Note: I suggest changing the structure of the section currently titled ``Observations and Data Reduction'' to ``Observations'' since we only talk about data reduction for the ALMA data and not the optical/IR surveys.]}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\section{Data Analysis}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{ALMA Source extraction}
{\bf [Note: I suggest merging the ``Negative Peak Analysis'' section into this one.  You probably already have this on your to-do list, but I would suggest adding some text about the SNR detection threshold in this section when you get a chance.]}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{Faint submm galaxies Catalog}
{\bf [Note: I suggest removing this section and moving the text that was here previously to the ``ALMA Source Extraction'' section, and making sure to take out any repetitive bits.]}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\subsection{UVJ selection}

\textbf{Notes:}

1. One other point about these galaxies is that they are part of the star forming main sequence. Williams and Whitaker and Ilbert have used color cuts to separate galaxies at high redshifts. 


1. UVJ selection is useful for high redshift galaxies where the spectra could be difficult to obtain. Williams 2009, Whittaker 2012, Ilbert 2010

Williams 2009: They have found that upto z ~2, the population shows a bimodal behaviour with actively star forming galaxies lying on a star forming main sequence. However, above z ~2.5 either lack of quiescent galaxies or mixing of dusty population and large uncertainities in photo z values, there is no separation in the UVJ plane. 

Ilbert 2010: Authors have used NUV+ - r and r-J selection to segregate star forming galaxies and quiesecnt galaxies. They found that the quiescent galaxies were already in place and their MF transitions at z ~1. 
Whitaker 2012: The SFR and Stellar mass sequence of galaxies. 



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

